Reduced Order Hysteretic Flux Model for Transport Current Homogenization in Composite Superconductors

In this paper, we present the Reduced Order Hysteretic Flux (ROHF) model to describe the relationship between time-varying transport current and internal magnetic flux for composite superconductors. The ROHF model is parametrized using reference simulations of the conductor response, after which it enables the computation of macroscopic quantities such as voltage and power loss without requiring detailed electromagnetic field solutions. It is therefore suitable for the homogenization of transport current effects in large-scale superconducting magnets, avoiding a fine discretization of the composite strand small scale structures, allowing to drastically reduce the computational effort. The approximation can be implemented either (i) as a rate-independent model, neglecting eddy current effects in the normal conducting matrix, or (ii) as a rate-dependent model, including those eddy current effects. In this paper, the complete modeling workflow, including parameter identification, coupling with the other fields (temperature and magnetic field), and post-processing of the results, is described and verified using a twisted multifilamentary strand as an example.

==> data/cells_error_time.txt <==
cells error time
5 5.028 0.512
7 4.820 0.805
12 4.057 1.262
25 3.989 2.139
50 3.673 3.685

==> data/jcb_nbti.txt <==
B jc1.9 jc4.2
0.000000000000000000e+00 2.430074371727745819e+10 1.607332817075868034e+10
2.805611222444889807e-02 2.430074371727745819e+10 1.607332817075868034e+10
5.611222444889779615e-02 2.430074371727745819e+10 1.607332817075868034e+10
8.416833667334669422e-02 2.430074371727745819e+10 1.607332817075868034e+10
1.122244488977955923e-01 2.310603383700425339e+10 1.527974724168027496e+10
1.402805611222444904e-01 2.095243835108901596e+10 1.384858656374396133e+10
1.683366733466933884e-01 1.933594427824683762e+10 1.277365929263930511e+10
1.963927855711422865e-01 1.806156121269479370e+10 1.192568232169008636e+10
2.244488977955911846e-01 1.702135128221885872e+10 1.123308190851341438e+10
2.525050100200401104e-01 1.614998007055354881e+10 1.065252963885722160e+10
2.805611222444889807e-01 1.540522548124924850e+10 1.015602144086100769e+10
3.086172344689378511e-01 1.475839859509546280e+10 9.724526999975204468e+09
3.366733466933867769e-01 1.418921662867967606e+10 9.344590515484933853e+09
3.647294589178357027e-01 1.368287012096195984e+10 9.006386110569450378e+09
3.927855711422845730e-01 1.322825324772651482e+10 8.702544373855230331e+09
4.208416833667334433e-01 1.281684805147766685e+10 8.427412457362675667e+09
4.488977955911823692e-01 1.244199461256621170e+10 8.176570073160772324e+09
4.769539078156312950e-01 1.209839850587741280e+10 7.946502830714500427e+09
5.050100200400802208e-01 1.178178932512442017e+10 7.734375750269424438e+09
5.330661322645290356e-01 1.148867832718240166e+10 7.537872508209824562e+09
5.611222444889779615e-01 1.121618284631520081e+10 7.355078963529226303e+09
5.891783567134268873e-01 1.096189674136112404e+10 7.184397214479261398e+09
6.172344689378757021e-01 1.072379323939159584e+10 7.024481142463580132e+09
6.452905811623246279e-01 1.050015100246965599e+10 6.874187359655632973e+09
6.733466933867735538e-01 1.028949711959490204e+10 6.732537383558633804e+09
7.014028056112224796e-01 1.009056261998915672e+10 6.598688117745318413e+09
7.294589178356714054e-01 9.902247376697652817e+09 6.471908562096539497e+09
7.575150300601202202e-01 9.723592140481281281e+09 6.351561253491420746e+09
7.855711422845691461e-01 9.553756049949422836e+09 6.237087339788966179e+09
8.136272545090180719e-01 9.391998391905178070e+09 6.127994473820182800e+09
8.416833667334668867e-01 9.237663692441131592e+09 6.023846917442575455e+09
8.697394789579158125e-01 9.090169441735450745e+09 5.924257393231148720e+09
8.977955911823647384e-01 8.948995918784580231e+09 5.828880329689508438e+09
9.258517034068136642e-01 8.813677703516679764e+09 5.737406226265993118e+09
9.539078156312625900e-01 8.683796554630573273e+09 5.649556924759628296e+09
9.819639278557114048e-01 8.558975400332425117e+09 5.565081619359728813e+09
1.010020040080160442e+00 8.438873241724904060e+09 5.483753472446792603e+09
1.038076152304609145e+00 8.323180809114335060e+09 5.405366730158512115e+09
1.066132264529058071e+00 8.211616842958290100e+09 5.329734252595179558e+09
1.094188376753506997e+00 8.103924895784690857e+09 5.256685389866210938e+09
1.122244488977955923e+00 7.999870570799741745e+09 5.186064148042447090e+09
1.150300601202404849e+00 7.899239128275352478e+09 5.117727599279678345e+09
1.178356713426853775e+00 7.801833403074130058e+09 5.051544498518953323e+09
1.206412825651302700e+00 7.707471986517239571e+09 4.987394075703706741e+09
1.234468937875751404e+00 7.615987633749198914e+09 4.925164977728682518e+09
1.262525050100200330e+00 7.527225864204690933e+09 4.864754338616614342e+09
1.290581162324649256e+00 7.441043728044029236e+09 4.806066959910643578e+09
1.318637274549098182e+00 7.357308715736743927e+09 4.749014586132690430e+09
1.346693386773547108e+00 7.275897791523652077e+09 4.693515262514864922e+09
1.374749498997996033e+00 7.196696534424743652e+09 4.639492764160264015e+09
1.402805611222444959e+00 7.119598372899211884e+09 4.586876087408485413e+09
1.430861723446893885e+00 7.044503901297923088e+09 4.535598995531274796e+09
1.458917835671342811e+00 6.971320267951062202e+09 4.485599612013793945e+09
1.486973947895791515e+00 6.899960626164194107e+09 4.436820055626639366e+09
1.515030060120240440e+00 6.830343640601952553e+09 4.389206112294347763e+09
1.543086172344689366e+00 6.762393042558976173e+09 4.342706939443510056e+09
1.571142284569138292e+00 6.696037228483791351e+09 4.297274799088660240e+09
1.599198396793587218e+00 6.631208896858713150e+09 4.252864816403621674e+09
1.627254509018036144e+00 6.567844719168697357e+09 4.209434760944244385e+09
1.655310621242485070e+00 6.505885041231420517e+09 4.166944848046552181e+09
1.683366733466933773e+00 6.445273611624280930e+09 4.125357558232015610e+09
1.711422845691382699e+00 6.385957334343018532e+09 4.084637472716672421e+09
1.739478957915831625e+00 6.327886043171236038e+09 4.044751123349557877e+09
1.767535070140280551e+00 6.271012295538434982e+09 4.005666855504118919e+09
1.795591182364729477e+00 6.215291183903016090e+09 3.967354702618088722e+09
1.823647294589178403e+00 6.160680162921883583e+09 3.929786271226934433e+09
1.851703406813627328e+00 6.107138890864609718e+09 3.892934635466293812e+09
1.879759519038076254e+00 6.054629083901625633e+09 3.856774240132822990e+09
1.907815631262525180e+00 6.003114382046130180e+09 3.821280811492558002e+09
1.935871743486973884e+00 5.952560225661163330e+09 3.786431275113492966e+09
1.963927855711422810e+00 5.902933741559160233e+09 3.752203680075997353e+09
1.991983967935871735e+00 5.854203637823397636e+09 3.718577128982518673e+09
2.020040080160320883e+00 5.806340106570773125e+09 3.685531713247845650e+09
2.048096192384769587e+00 5.759314733955056190e+09 3.653048453204115391e+09
2.076152304609218291e+00 5.713100416780241966e+09 3.621109242601638794e+09
2.104208416833667439e+00 5.667671285156299591e+09 3.589696797128167152e+09
2.132264529058116143e+00 5.623002630685189247e+09 3.558794606606222153e+09
2.160320641282565290e+00 5.579070839714538574e+09 3.528386890561002731e+09
2.188376753507013994e+00 5.535853331240617752e+09 3.498458556880719185e+09
2.216432865731463142e+00 5.493328499081583023e+09 3.468995163317404747e+09
2.244488977955911846e+00 5.451475657977261543e+09 3.439982881599746704e+09
2.272545090180360550e+00 5.410274993303404808e+09 3.411408463950366974e+09
2.300601202404809698e+00 5.369707514116572380e+09 3.383259211818919182e+09
2.328657314629258401e+00 5.329755009271338463e+09 3.355522946659220219e+09
2.356713426853707549e+00 5.290400006374362946e+09 3.328187982593866348e+09
2.384769539078156253e+00 5.251625733360487938e+09 3.301243100823481083e+09
2.412825651302605401e+00 5.213416082494647026e+09 3.274677525650112629e+09
2.440881763527054105e+00 5.175755576620121002e+09 3.248480901995439053e+09
2.468937875751502808e+00 5.138629337488839149e+09 3.222643274304526329e+09
2.496993987975951956e+00 5.102023056023226738e+09 3.197155066735031128e+09
2.525050100200400660e+00 5.065922964371467590e+09 3.172007064539997578e+09
2.553106212424849808e+00 5.030315809629397392e+09 3.147190396559904575e+09
2.581162324649298512e+00 4.995188829112446785e+09 3.122696518746446133e+09
2.609218436873747660e+00 4.960529727070441246e+09 3.098517198646714211e+09
2.637274549098196363e+00 4.926326652746488571e+09 3.074644500782109261e+09
2.665330661322645511e+00 4.892568179688951492e+09 3.051070772861417770e+09
2.693386773547094215e+00 4.859243286232546806e+09 3.027788632772236347e+09
2.721442885771542919e+00 4.826341337071040154e+09 3.004790956299118996e+09
2.749498997995992067e+00 4.793852065849920273e+09 2.982070865520839691e+09
2.777555110220440771e+00 4.761765558712754250e+09 2.959621717842643261e+09
2.805611222444889918e+00 4.730072238739943504e+09 2.937437095622702599e+09
2.833667334669338622e+00 4.698762851223026276e+09 2.915510796354974270e+09
2.861723446893787770e+00 4.667828449721867561e+09 2.893836823373389244e+09
2.889779559118236474e+00 4.637260382855879784e+09 2.872409377044880390e+09
2.917835671342685622e+00 4.607050281783861160e+09 2.851222846421030045e+09
2.945891783567134325e+00 4.577190048330343246e+09 2.830271801320288181e+09
2.973947895791583029e+00 4.547671843719169617e+09 2.809550984814664841e+09
3.002004008016032177e+00 4.518488077877899170e+09 2.789055306096616745e+09
3.030060120240480881e+00 4.489631399279004097e+09 2.768779833703512192e+09
3.058116232464930029e+00 4.461094685286228180e+09 2.748719789078612804e+09
3.086172344689378733e+00 4.432871032976601601e+09 2.728870540448917866e+09
3.114228456913827880e+00 4.404953750410556793e+09 2.709227597001541615e+09
3.142284569138276584e+00 4.377336348324433327e+09 2.689786603341505051e+09
3.170340681362725288e+00 4.350012532221357346e+09 2.670543334214956284e+09
3.198396793587174436e+00 4.322976194838043213e+09 2.651493689482863903e+09
3.226452905811623140e+00 4.296221408966506958e+09 2.632633689331199169e+09
3.254509018036072288e+00 4.269742420611029148e+09 2.613959469704529762e+09
3.282565130260520991e+00 4.243533642461972237e+09 2.595467277950740814e+09
3.310621242484970139e+00 4.217589647669182777e+09 2.577153468665430546e+09
3.338677354709418843e+00 4.191905163898823738e+09 2.559014499725182056e+09
3.366733466933867547e+00 4.166475067658449173e+09 2.541046928499627113e+09
3.394789579158316695e+00 4.141294378876084805e+09 2.523247408232800007e+09
3.422845691382765398e+00 4.116358255719953537e+09 2.505612684584892273e+09
3.450901803607214546e+00 4.091661989646256924e+09 2.488139592326030254e+09
3.478957915831663250e+00 4.067201000663223267e+09 2.470825052174210072e+09
3.507014028056112398e+00 4.042970832800290585e+09 2.453666067769981384e+09
3.535070140280561102e+00 4.018967149771984577e+09 2.436659722780935764e+09
3.563126252505010250e+00 3.995185730826637745e+09 2.419803178129411697e+09
3.591182364729458953e+00 3.971622466770682335e+09 2.403093669337271214e+09
3.619238476953907657e+00 3.948273356159769058e+09 2.386528503981894016e+09
3.647294589178356805e+00 3.925134501648482323e+09 2.370105059257930756e+09
3.675350701402805509e+00 3.902202106490876675e+09 2.353820779639613152e+09
3.703406813627254657e+00 3.879472471184482098e+09 2.337673174638741493e+09
3.731462925851703361e+00 3.856941990250880241e+09 2.321659816653737545e+09
3.759519038076152508e+00 3.834607149146292686e+09 2.305778338905397892e+09
3.787575150300601212e+00 3.812464521295992851e+09 2.290026433455234528e+09
3.815631262525050360e+00 3.790510765246715069e+09 2.274401849302497864e+09
3.843687374749499064e+00 3.768742621931509495e+09 2.258902390556210995e+09
3.871743486973947768e+00 3.747156912041845322e+09 2.243525914678715706e+09
3.899799599198396916e+00 3.725750533501966476e+09 2.228270330797439575e+09
3.927855711422845619e+00 3.704520459040855408e+09 2.213133598081753731e+09
3.955911823647294767e+00 3.683463733857332230e+09 2.198113724181965828e+09
3.983967935871743471e+00 3.662577473374087811e+09 2.183208763727634907e+09
4.012024048096192175e+00 3.641858861076677799e+09 2.168416816882554054e+09
4.040080160320641767e+00 3.621305146433650970e+09 2.153736027953869820e+09
4.068136272545090470e+00 3.600913642894272327e+09 2.139164584052956104e+09
4.096192384769539174e+00 3.580681725960383892e+09 2.124700713805753708e+09
4.124248496993987878e+00 3.560606831329197407e+09 2.110342686110428810e+09
4.152304609218436582e+00 3.540686453103938580e+09 2.096088808940299749e+09
4.180360721442886174e+00 3.520918142069400787e+09 2.081937428190073252e+09
4.208416833667334878e+00 3.501299504029670238e+09 2.067886926563556671e+09
4.236472945891783581e+00 3.481828198205331802e+09 2.053935722501058102e+09
4.264529058116232285e+00 3.462501935687703133e+09 2.040082269144833565e+09
4.292585170340680989e+00 3.443318477947646141e+09 2.026325053340956211e+09
4.320641282565130581e+00 3.424275635396729946e+09 2.012662594676107407e+09
4.348697394789579285e+00 3.405371265998554707e+09 1.999093444547844887e+09
4.376753507014027988e+00 3.386603273928179264e+09 1.985616185266958714e+09
4.404809619238476692e+00 3.367969608277682304e+09 1.972229429190618277e+09
4.432865731462926284e+00 3.349468261806000233e+09 1.958931817885057688e+09
4.460921843687374988e+00 3.331097269731236458e+09 1.945722021316597700e+09
4.488977955911823692e+00 3.312854708563750267e+09 1.932598737069885015e+09
4.517034068136272396e+00 3.294738694978396416e+09 1.919560689592247009e+09
4.545090180360721099e+00 3.276747384724373817e+09 1.906606629463140726e+09
4.573146292585170691e+00 3.258878971571193695e+09 1.893735332687704563e+09
4.601202404809619395e+00 3.241131686289355755e+09 1.880945600013464689e+09
4.629258517034068099e+00 3.223503795664395809e+09 1.868236256269304752e+09
4.657314629258516803e+00 3.205993601542993069e+09 1.855606149725829601e+09
4.685370741482966395e+00 3.188599439909930706e+09 1.843054151476304770e+09
4.713426853707415098e+00 3.171319679994722843e+09 1.830579154837393761e+09
4.741482965931863802e+00 3.154152723406763554e+09 1.818180074768918514e+09
4.769539078156312506e+00 3.137097003297961712e+09 1.805855847311949253e+09
4.797595190380761210e+00 3.120150983551789284e+09 1.793605429044525623e+09
4.825651302605210802e+00 3.103313157997790337e+09 1.781427796554342985e+09
4.853707414829659506e+00 3.086582049650590897e+09 1.769321945927790642e+09
4.881763527054108209e+00 3.069956209972506046e+09 1.757286892254717350e+09
4.909819639278556913e+00 3.053434218158891201e+09 1.745321669148372412e+09
4.937875751503005617e+00 3.037014680445396423e+09 1.733425328279941797e+09
4.965931863727455209e+00 3.020696229436343193e+09 1.721596938927166700e+09
4.993987975951903913e+00 3.004477523453448772e+09 1.709835587536530495e+09
5.022044088176352616e+00 2.988357245904182434e+09 1.698140377298526287e+09
5.050100200400801320e+00 2.972334104669042587e+09 1.686510427735535860e+09
5.078156312625250912e+00 2.956406831507095814e+09 1.674944874301875353e+09
5.106212424849699616e+00 2.940574181479130268e+09 1.663442867995573282e+09
5.134268537074148320e+00 2.924834932387798309e+09 1.652003574981473446e+09
5.162324649298597024e+00 2.909187884234174252e+09 1.640626176225257158e+09
5.190380761523045727e+00 2.893631858690139294e+09 1.629309867138016462e+09
5.218436873747495319e+00 2.878165698586057663e+09 1.618053857230997562e+09
5.246492985971944023e+00 2.862788267413230896e+09 1.606857369780182362e+09
5.274549098196392727e+00 2.847498448840593338e+09 1.595719641500347376e+09
5.302605210420841431e+00 2.832295146245207787e+09 1.584639922228299141e+09
5.330661322645291023e+00 2.817177282256062031e+09 1.573617474614956141e+09
5.358717434869739726e+00 2.802143798310736656e+09 1.562651573825988531e+09
5.386773547094188430e+00 2.787193654224514008e+09 1.551741507250720739e+09
5.414829659318637134e+00 2.772325827771504402e+09 1.540886574219024897e+09
5.442885771543085838e+00 2.757539314277404308e+09 1.530086085725931168e+09
5.470941883767535430e+00 2.742833126223500252e+09 1.519339364163706779e+09
5.498997995991984133e+00 2.728206292861548424e+09 1.508645743061151266e+09
5.527054108216432837e+00 2.713657859839173317e+09 1.498004566829865456e+09
5.555110220440881541e+00 2.699186888835455418e+09 1.487415190517275333e+09
5.583166332665331133e+00 2.684792457206372261e+09 1.476876979566184044e+09
5.611222444889779837e+00 2.670473657639775276e+09 1.466389309580634117e+09
5.639278557114228541e+00 2.656229597819598675e+09 1.455951566097885370e+09
5.667334669338677244e+00 2.642059400099016666e+09 1.445563144366301060e+09
5.695390781563125948e+00 2.627962201182252884e+09 1.435223449128958941e+09
5.723446893787575540e+00 2.613937151814780235e+09 1.424931894412796021e+09
5.751503006012024244e+00 2.599983416481642723e+09 1.414687903323118448e+09
5.779559118236472948e+00 2.586100173113647461e+09 1.404490907843290567e+09
5.807615230460921651e+00 2.572286612801188469e+09 1.394340348639458179e+09
5.835671342685371243e+00 2.558541939515457630e+09 1.384235674870126486e+09
5.863727454909819947e+00 2.544865369836823463e+09 1.374176344000453234e+09
5.891783567134268651e+00 2.531256132690155029e+09 1.364161821621096373e+09
5.919839679358717355e+00 2.517713469086883545e+09 1.354191581271481991e+09
5.947895791583166059e+00 2.504236631873590469e+09 1.344265104267348051e+09
5.975951903807615651e+00 2.490824885486935139e+09 1.334381879532431364e+09
6.004008016032064354e+00 2.477477505714725018e+09 1.324541403434165001e+09
6.032064128256513058e+00 2.464193779462943077e+09 1.314743179623263359e+09
6.060120240480961762e+00 2.450973004528567314e+09 1.304986718877073526e+09
6.088176352705410466e+00 2.437814489377995014e+09 1.295271538946569681e+09
6.116232464929860058e+00 2.424717552930921555e+09 1.285597164406886101e+09
6.144288577154308761e+00 2.411681524349498749e+09 1.275963126511265755e+09
6.172344689378757465e+00 2.398705742832634926e+09 1.266368963048328161e+09
6.200400801603206169e+00 2.385789557415276051e+09 1.256814218202549696e+09
6.228456913827655761e+00 2.372932326772518158e+09 1.247298442417847395e+09
6.256513026052104465e+00 2.360133419028441429e+09 1.237821192264187336e+09
6.284569138276553169e+00 2.347392211569483757e+09 1.228382030307096481e+09
6.312625250501001872e+00 2.334708090862270355e+09 1.218980524980016947e+09
6.340681362725450576e+00 2.322080452275739670e+09 1.209616250459382296e+09
6.368737474949900168e+00 2.309508699907460213e+09 1.200288786542354584e+09
6.396793587174348872e+00 2.296992246414021015e+09 1.190997718527123690e+09
6.424849699398797576e+00 2.284530512845364571e+09 1.181742637095686674e+09
6.452905811623246279e+00 2.272122928482975006e+09 1.172523138199037313e+09
6.480961923847695871e+00 2.259768930681796551e+09 1.163338822944678307e+09
6.509018036072144575e+00 2.247467964715783596e+09 1.154189297486385345e+09
6.537074148296593279e+00 2.235219483626991272e+09 1.145074172916148186e+09
6.565130260521041983e+00 2.223022948078088760e+09 1.135993065158214331e+09
6.593186372745490686e+00 2.210877826208222866e+09 1.126945594865171671e+09
6.621242484969940278e+00 2.198783593492126942e+09 1.117931387315994263e+09
6.649298597194388982e+00 2.186739732602391720e+09 1.108950072315989733e+09
6.677354709418837686e+00 2.174745733274810791e+09 1.100001284098578691e+09
6.705410821643286390e+00 2.162801092176716328e+09 1.091084661228846312e+09
6.733466933867735094e+00 2.150905312778228760e+09 1.082199846508798361e+09
6.761523046092184686e+00 2.139057905226340294e+09 1.073346486884267449e+09
6.789579158316633389e+00 2.127258386221755028e+09 1.064524233353401423e+09
6.817635270541082093e+00 2.115506278898406982e+09 1.055732740876679659e+09
6.845691382765530797e+00 2.103801112705602646e+09 1.046971668288395882e+09
6.873747494989980389e+00 2.092142423292696714e+09 1.038240678209556580e+09
6.901803607214429093e+00 2.080529752396250725e+09 1.029539436962129593e+09
6.929859719438877796e+00 2.068962647729601383e+09 1.020867614484595180e+09
6.957915831663326500e+00 2.057440662874771833e+09 1.012224884248738527e+09
6.985971943887775204e+00 2.045963357176679373e+09 1.003610923177637696e+09
7.014028056112224796e+00 2.034530295639565945e+09 9.950254115647829771e+08
7.042084168336673500e+00 2.023141048825593710e+09 9.864680329942833185e+08
7.070140280561122204e+00 2.011795192755561113e+09 9.779384742621051073e+08
7.098196392785570907e+00 2.000492308811674595e+09 9.694364252982827425e+08
7.126252505010020499e+00 1.989231983642326593e+09 9.609615790900673866e+08
7.154308617234469203e+00 1.978013809068826199e+09 9.525136316059423685e+08
7.182364729458917907e+00 1.966837381994037151e+09 9.440922817204623222e+08
7.210420841683366611e+00 1.955702304312871456e+09 9.356972311398695707e+08
7.238476953907815314e+00 1.944608182824586630e+09 9.273281843284249306e+08
7.266533066132264906e+00 1.933554629146855831e+09 9.189848484354096651e+08
7.294589178356713610e+00 1.922541259631541014e+09 9.106669332227447033e+08
7.322645290581162314e+00 1.911567695282156706e+09 9.023741509931671619e+08
7.350701402805611018e+00 1.900633561672953844e+09 8.941062165189272165e+08
7.378757515030060610e+00 1.889738488869600296e+09 8.858628469709353447e+08
7.406813627254509314e+00 1.878882111351413488e+09 8.776437618483163118e+08
7.434869739478958017e+00 1.868064067935101986e+09 8.694486829083117247e+08
7.462925851703406721e+00 1.857284001699982166e+09 8.612773340964752436e+08
7.490981963927855425e+00 1.846541559914636612e+09 8.531294414771072865e+08
7.519038076152305017e+00 1.835836393964965582e+09 8.450047331638655663e+08
7.547094188376753721e+00 1.825168159283620119e+09 8.369029392505015135e+08
7.575150300601202424e+00 1.814536515280745506e+09 8.288237917416502237e+08
7.603206412825651128e+00 1.803941125276049614e+09 8.207670244836285114e+08
7.631262525050100720e+00 1.793381656432116985e+09 8.127323730951606035e+08
7.659318637274549424e+00 1.782857779688974619e+09 8.047195748979799747e+08
7.687374749498998128e+00 1.772369169699853182e+09 7.967283688472329378e+08
7.715430861723446831e+00 1.761915504768123865e+09 7.887584954616155624e+08
7.743486973947895535e+00 1.751496466785388470e+09 7.808096967531764507e+08
7.771543086172345127e+00 1.741111741170681000e+09 7.728817161567059755e+08
7.799599198396793831e+00 1.730761016810758352e+09 7.649742984586377144e+08
7.827655310621242535e+00 1.720443986001459599e+09 7.570871897253803015e+08
7.855711422845691239e+00 1.710160344390094519e+09 7.492201372309992313e+08
7.883767535070139942e+00 1.699909790918847799e+09 7.413728893841577768e+08
7.911823647294589534e+00 1.689692027769169331e+09 7.335451956542297602e+08
7.939879759519038238e+00 1.679506760307117939e+09 7.257368064964838028e+08
7.967935871743486942e+00 1.669353697029651642e+09 7.179474732762457132e+08
7.995991983967935646e+00 1.659232549511822939e+09 7.101769481919277906e+08
8.024048096192384349e+00 1.649143032354871273e+09 7.024249841968209743e+08
8.052104208416833941e+00 1.639084863135177135e+09 6.946913349195278883e+08
8.080160320641283533e+00 1.629057762354066849e+09 6.869757545829168558e+08
8.108216432865731349e+00 1.619061453388441324e+09 6.792779979214727879e+08
8.136272545090180941e+00 1.609095662442200661e+09 6.715978200968917608e+08
8.164328657314628757e+00 1.599160118498468637e+09 6.639349766118024588e+08
8.192384769539078349e+00 1.589254553272559166e+09 6.562892232214273214e+08
8.220440881763527941e+00 1.579378701165703058e+09 6.486603158430490494e+08
8.248496993987975756e+00 1.569532299219488859e+09 6.410480104630955458e+08
8.276553106212425348e+00 1.559715087071009874e+09 6.334520630416542292e+08
8.304609218436873164e+00 1.549926806908703327e+09 6.258722294142367840e+08
8.332665330661322756e+00 1.540167203428847313e+09 6.183082651905622482e+08
8.360721442885772348e+00 1.530436023792718410e+09 6.107599256501561403e+08
8.388777555110220163e+00 1.520733017584374666e+09 6.032269656345095634e+08
8.416833667334669755e+00 1.511057936769055128e+09 5.957091394355459213e+08
8.444889779559117571e+00 1.501410535652182102e+09 5.882062006801307201e+08
8.472945891783567163e+00 1.491790570838938713e+09 5.807179022103092670e+08
8.501002004008016755e+00 1.482197801194416523e+09 5.732439959589736462e+08
8.529058116232464570e+00 1.472631987804310799e+09 5.657842328206068277e+08
8.557114228456914162e+00 1.463092893936146975e+09 5.583383625167334080e+08
8.585170340681361978e+00 1.453580285001028776e+09 5.509061334556953907e+08
8.613226452905811570e+00 1.444093928515883684e+09 5.434872925863019228e+08
8.641282565130261162e+00 1.434633594066201448e+09 5.360815852449092865e+08
8.669338677354708977e+00 1.425199053269237757e+09 5.286887549954180717e+08
8.697394789579158569e+00 1.415790079737678289e+09 5.213085434616426826e+08
8.725450901803608161e+00 1.406406449043746710e+09 5.139406901514746547e+08
8.753507014028055977e+00 1.397047938683737278e+09 5.065849322721811533e+08
8.781563126252505569e+00 1.387714328042959929e+09 4.992410045361519456e+08
8.809619238476953385e+00 1.378405398361093044e+09 4.919086389563336372e+08
8.837675350701402976e+00 1.369120932697905779e+09 4.845875646305112839e+08
8.865731462925852568e+00 1.359860715899369478e+09 4.772775075135462880e+08
8.893787575150300384e+00 1.350624534564112186e+09 4.699781901765596867e+08
8.921843687374749976e+00 1.341412177010221243e+09 4.626893315519880056e+08
8.949899799599197792e+00 1.332223433242379427e+09 4.554106466633144021e+08
8.977955911823647384e+00 1.323058094919308662e+09 4.481418463381575942e+08
9.006012024048096976e+00 1.313915955321524143e+09 4.408826369032862186e+08
9.034068136272544791e+00 1.304796809319372416e+09 4.336327198599570394e+08
9.062124248496994383e+00 1.295700453341341734e+09 4.263917915378249288e+08
9.090180360721442199e+00 1.286626685342645168e+09 4.191595427254847884e+08
9.118236472945891791e+00 1.277575304774035215e+09 4.119356582754815221e+08
9.146292585170341383e+00 1.268546112550868273e+09 4.047198166814097166e+08
9.174348697394789198e+00 1.259538911022378683e+09 3.975116896244346499e+08
9.202404809619238790e+00 1.250553503941164494e+09 3.903109414862768054e+08
9.230460921843686606e+00 1.241589696432867050e+09 3.831172288253568411e+08
9.258517034068136198e+00 1.232647294966025352e+09 3.759301998123914003e+08
9.286573146292585790e+00 1.223726107322103024e+09 3.687494936213045716e+08
9.314629258517033605e+00 1.214825942565658808e+09 3.615747397707841992e+08
9.342685370741483197e+00 1.205946611014659643e+09 3.544055574112409353e+08
9.370741482965932789e+00 1.197087924210913420e+09 3.472415545512474179e+08
9.398797595190380605e+00 1.188249694890614271e+09 3.400823272167533040e+08
9.426853707414830197e+00 1.179431736954974890e+09 3.329274585354654193e+08
9.454909819639278012e+00 1.170633865440945864e+09 3.257765177377577424e+08
9.482965931863727604e+00 1.161855896491990805e+09 3.186290590642274022e+08
9.511022044088177196e+00 1.153097647328915834e+09 3.114846205686212778e+08
9.539078156312625012e+00 1.144358936220729351e+09 3.043427228031747937e+08
9.567134268537074604e+00 1.135639582455517530e+09 2.972028673714504838e+08
9.595190380761522420e+00 1.126939406311324835e+09 2.900645353314642906e+08
9.623246492985972012e+00 1.118258229027011156e+09 2.829271854291295409e+08
9.651302605210421603e+00 1.109595872773087502e+09 2.757902521388126016e+08
9.679358717434869419e+00 1.100952160622488260e+09 2.686531434838832021e+08
9.707414829659319011e+00 1.092326916521285057e+09 2.615152386054742336e+08
9.735470941883766827e+00 1.083719965259313345e+09 2.543758850420340598e+08
9.763527054108216419e+00 1.075131132440688372e+09 2.472343956753965318e+08
9.791583166332666011e+00 1.066560244454205513e+09 2.400900452907779813e+08
9.819639278557113826e+00 1.058007128443589926e+09 2.329420666878706515e+08
9.847695390781563418e+00 1.049471612277583718e+09 2.257896462675961852e+08
9.875751503006011234e+00 1.040953524519853354e+09 2.186319190034405589e+08
9.903807615230460826e+00 1.032452694398679852e+09 2.114679626866969764e+08
9.931863727454910418e+00 1.023968951776430011e+09 2.042967913103343546e+08
9.959919839679358233e+00 1.015502127118767381e+09 1.971173474249264598e+08
9.987975951903807825e+00 1.007052051463590264e+09 1.899284932600875497e+08
1.001603206412825742e+01 9.986185563896672726e+08 1.827290003532385528e+08
1.004408817635270523e+01 9.902014739849467278e+08 1.755175373602237105e+08
1.007214428857715482e+01 9.818006368145084381e+08 1.682926556337081492e+08
1.010020040080160264e+01 9.734158778881353140e+08 1.610527720373046398e+08
1.012825651302605223e+01 9.650470306274749041e+08 1.537961483043434024e+08
1.015631262525050182e+01 9.566939288327549696e+08 1.465208660330471396e+08
1.018436873747494964e+01 9.483564066490328312e+08 1.392247961089212894e+08
1.021242484969939923e+01 9.400342985319260359e+08 1.319055609215492159e+08
1.024048096192384705e+01 9.317274392128206491e+08 1.245604871360540092e+08
1.026853707414829664e+01 9.234356636634814739e+08 1.171865458928789943e+08
1.029659318637274623e+01 9.151588070600670576e+08 1.097802759860242903e+08
1.032464929859719405e+01 9.068967047464791536e+08 1.023376835452119261e+08
1.035270541082164364e+01 8.986491921970183849e+08 9.485410856357204914e+07
1.038076152304609145e+01 8.904161049783085585e+08 8.732404344488242269e+07
1.040881763527054105e+01 8.821972787104245424e+08 7.974088004580864310e+07
1.043687374749499064e+01 8.739925490272047520e+08 7.209654640890048444e+07
1.046492985971943845e+01 8.658017515356650352e+08 6.438096615104559809e+07
1.049298597194388805e+01 8.576247217744871378e+08 5.658121803171423078e+07
1.052104208416833764e+01 8.494612951715176105e+08 4.868015583622586727e+07
1.054909819639278545e+01 8.413113070002123117e+08 4.065397517663973570e+07
1.057715430861723505e+01 8.331745923349727392e+08 3.246749029441450536e+07
1.060521042084168286e+01 8.250509860053067207e+08 2.406359647444111854e+07
1.063326653306613245e+01 8.169403225487415791e+08 1.533384024034146592e+07
1.066132264529058205e+01 8.088424361624250412e+08 5.987687487315827981e+06
1.068937875751502986e+01 8.007571606533236504e+08 0.000000000000000000e+00
1.071743486973947945e+01 7.926843293869490623e+08 0.000000000000000000e+00
1.074549098196392727e+01 7.846237752345243692e+08 0.000000000000000000e+00
1.077354709418837686e+01 7.765753305184891224e+08 0.000000000000000000e+00
1.080160320641282645e+01 7.685388269562593699e+08 0.000000000000000000e+00
1.082965931863727427e+01 7.605140956021323204e+08 0.000000000000000000e+00
1.085771543086172386e+01 7.525009667872217894e+08 0.000000000000000000e+00
1.088577154308617168e+01 7.444992700573219061e+08 0.000000000000000000e+00
1.091382765531062127e+01 7.365088341085604429e+08 0.000000000000000000e+00
1.094188376753507086e+01 7.285294867207185030e+08 0.000000000000000000e+00
1.096993987975951867e+01 7.205610546880754232e+08 0.000000000000000000e+00
1.099799599198396827e+01 7.126033637476208210e+08 0.000000000000000000e+00
1.102605210420841608e+01 7.046562385044913292e+08 0.000000000000000000e+00
1.105410821643286567e+01 6.967195023544373512e+08 0.000000000000000000e+00
1.108216432865731527e+01 6.887929774031610489e+08 0.000000000000000000e+00
1.111022044088176308e+01 6.808764843823120594e+08 0.000000000000000000e+00
1.113827655310621267e+01 6.729698425619385242e+08 0.000000000000000000e+00
1.116633266533066227e+01 6.650728696591734886e+08 0.000000000000000000e+00
1.119438877755511008e+01 6.571853817429077625e+08 0.000000000000000000e+00
1.122244488977955967e+01 6.493071931341927052e+08 0.000000000000000000e+00
1.125050100200400749e+01 6.414381163021042347e+08 0.000000000000000000e+00
1.127855711422845708e+01 6.335779617547510862e+08 0.000000000000000000e+00
1.130661322645290667e+01 6.257265379251286983e+08 0.000000000000000000e+00
1.133466933867735449e+01 6.178836510514497757e+08 0.000000000000000000e+00
1.136272545090180408e+01 6.100491050515934229e+08 0.000000000000000000e+00
1.139078156312625190e+01 6.022227013912633657e+08 0.000000000000000000e+00
1.141883767535070149e+01 5.944042389454170465e+08 0.000000000000000000e+00
1.144689378757515108e+01 5.865935138524984121e+08 0.000000000000000000e+00
1.147494989979959890e+01 5.787903193609570265e+08 0.000000000000000000e+00
1.150300601202404849e+01 5.709944456675058603e+08 0.000000000000000000e+00
1.153106212424849630e+01 5.632056797465102673e+08 0.000000000000000000e+00
1.155911823647294590e+01 5.554238051698566675e+08 0.000000000000000000e+00
1.158717434869739549e+01 5.476486019165885448e+08 0.000000000000000000e+00
1.161523046092184330e+01 5.398798461715364456e+08 0.000000000000000000e+00
1.164328657314629289e+01 5.321173101120921373e+08 0.000000000000000000e+00
1.167134268537074249e+01 5.243607616822080016e+08 0.000000000000000000e+00
1.169939879759519030e+01 5.166099643526113033e+08 0.000000000000000000e+00
1.172745490981963989e+01 5.088646768661225438e+08 0.000000000000000000e+00
1.175551102204408771e+01 5.011246529668772221e+08 0.000000000000000000e+00
1.178356713426853730e+01 4.933896411121036410e+08 0.000000000000000000e+00
1.181162324649298689e+01 4.856593841650108695e+08 0.000000000000000000e+00
1.183967935871743471e+01 4.779336190671630502e+08 0.000000000000000000e+00
1.186773547094188430e+01 4.702120764885612130e+08 0.000000000000000000e+00
1.189579158316633212e+01 4.624944804534844756e+08 0.000000000000000000e+00
1.192384769539078171e+01 4.547805479398931861e+08 0.000000000000000000e+00
1.195190380761523130e+01 4.470699884500085711e+08 0.000000000000000000e+00
1.197995991983967912e+01 4.393625035493775606e+08 0.000000000000000000e+00
1.200801603206412871e+01 4.316577863714485168e+08 0.000000000000000000e+00
1.203607214428857652e+01 4.239555210843566060e+08 0.000000000000000000e+00
1.206412825651302612e+01 4.162553823161854744e+08 0.000000000000000000e+00
1.209218436873747571e+01 4.085570345345932841e+08 0.000000000000000000e+00
1.212024048096192352e+01 4.008601313761228919e+08 0.000000000000000000e+00
1.214829659318637312e+01 3.931643149199942946e+08 0.000000000000000000e+00
1.217635270541082093e+01 3.854692149004839659e+08 0.000000000000000000e+00
1.220440881763527052e+01 3.777744478512454033e+08 0.000000000000000000e+00
1.223246492985972012e+01 3.700796161740549803e+08 0.000000000000000000e+00
1.226052104208416793e+01 3.623843071234398484e+08 0.000000000000000000e+00
1.228857715430861752e+01 3.546880916974846125e+08 0.000000000000000000e+00
1.231663326653306711e+01 3.469905234237289429e+08 0.000000000000000000e+00
1.234468937875751493e+01 3.392911370274805427e+08 0.000000000000000000e+00
1.237274549098196452e+01 3.315894469679802656e+08 0.000000000000000000e+00
1.240080160320641234e+01 3.238849458256749511e+08 0.000000000000000000e+00
1.242885771543086193e+01 3.161771025212158561e+08 0.000000000000000000e+00
1.245691382765531152e+01 3.084653603437507153e+08 0.000000000000000000e+00
1.248496993987975934e+01 3.007491347623802423e+08 0.000000000000000000e+00
1.251302605210420893e+01 2.930278109902617931e+08 0.000000000000000000e+00
1.254108216432865675e+01 2.853007412655857801e+08 0.000000000000000000e+00
1.256913827655310634e+01 2.775672418072511554e+08 0.000000000000000000e+00
1.259719438877755593e+01 2.698265893953801394e+08 0.000000000000000000e+00
1.262525050100200374e+01 2.620780175173563957e+08 0.000000000000000000e+00
1.265330661322645334e+01 2.543207120085320473e+08 0.000000000000000000e+00
1.268136272545090115e+01 2.465538061024892926e+08 0.000000000000000000e+00
1.270941883767535074e+01 2.387763747879883647e+08 0.000000000000000000e+00
1.273747494989980034e+01 2.309874283476153016e+08 0.000000000000000000e+00
1.276553106212424815e+01 2.231859049251647890e+08 0.000000000000000000e+00
1.279358717434869774e+01 2.153706619333707392e+08 0.000000000000000000e+00
1.282164328657314556e+01 2.075404660681639314e+08 0.000000000000000000e+00
1.284969939879759515e+01 1.996939816369616687e+08 0.000000000000000000e+00
1.287775551102204474e+01 1.918297568319833875e+08 0.000000000000000000e+00
1.290581162324649256e+01 1.839462074786517620e+08 0.000000000000000000e+00
1.293386773547094215e+01 1.760415976546822786e+08 0.000000000000000000e+00
1.296192384769539174e+01 1.681140163939246535e+08 0.000000000000000000e+00
1.298997995991983956e+01 1.601613494408037663e+08 0.000000000000000000e+00
1.301803607214428915e+01 1.521812446767127216e+08 0.000000000000000000e+00
1.304609218436873697e+01 1.441710693539643884e+08 0.000000000000000000e+00
1.307414829659318656e+01 1.361278565756587982e+08 0.000000000000000000e+00
1.310220440881763615e+01 1.280482374392079115e+08 0.000000000000000000e+00
1.313026052104208397e+01 1.199283537340546101e+08 0.000000000000000000e+00
1.315831663326653356e+01 1.117637437417443097e+08 0.000000000000000000e+00
1.318637274549098137e+01 1.035491899918288141e+08 0.000000000000000000e+00
1.321442885771543096e+01 9.527851180950857699e+07 0.000000000000000000e+00
1.324248496993988056e+01 8.694427532047460973e+07 0.000000000000000000e+00
1.327054108216432837e+01 7.853737562734572589e+07 0.000000000000000000e+00
1.329859719438877796e+01 7.004641251459120214e+07 0.000000000000000000e+00
1.332665330661322578e+01 6.145671506919986755e+07 0.000000000000000000e+00
1.335470941883767537e+01 5.274872968399857730e+07 0.000000000000000000e+00
1.338276553106212496e+01 4.389515376714567095e+07 0.000000000000000000e+00
1.341082164328657278e+01 3.485530511606457084e+07 0.000000000000000000e+00
1.343887775551102237e+01 2.556233008496333286e+07 0.000000000000000000e+00
1.346693386773547019e+01 1.588631807757333852e+07 0.000000000000000000e+00
1.349498997995991978e+01 5.455889176063413732e+06 0.000000000000000000e+00
1.352304609218436937e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.355110220440881719e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.357915831663326678e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.360721442885771637e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.363527054108216419e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.366332665330661378e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.369138276553106159e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.371943887775551119e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.374749498997996078e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.377555110220440859e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.380360721442885819e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.383166332665330600e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.385971943887775559e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.388777555110220518e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.391583166332665300e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.394388777555110259e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.397194388777555041e+01 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00

